Enumerating Isolated Cliques in Temporal Networks

Isolation is a concept from the world of clique enumeration that is mostly used to model communities that do not have much contact to the outside world. Herein, a clique is considered isolated if it has few edges connecting it to the rest of the graph. Motivated by recent work on enumerating cliques in temporal networks, we lift the isolation concept to this setting. We discover that the addition of the time dimension leads to six distinct natural isolation concepts. Our main contribution is the development of fixed-parameter enumeration algorithms for five of these six clique types employing the parameter "degree of isolation". On the empirical side, we implement and test these algorithms on (temporal) social network data, obtaining encouraging preliminary results.

==> consequtive_c_values_average_alltime.csv <==
filename, n, m, runtime, time per clique, num timestamps iterated, time per timestamp, c, delta, delta factor, mode, num_cliques, largest_clique, avg_size, candidate_sets,overall_cliques, lifetime_1, lifetime_2, lifetime_3, lifetime_4, max_lifetime, average_lifetime, timestamp
data/tij_pres_LH10.dat,73,244255,197.760502099991,0.019722798653634,521269,0.000379382817892,1,2,5^3,average_alltime,10027,14,2.81499950134636,1201876,603565,3449,1759,2069,760,807,3.80003989229081,12864
data/tij_pres_LH10.dat,73,244255,378.97845697403,0.024573885162367,974751,0.000388795145605,2,2,5^3,average_alltime,15422,14,2.93191544546751,2607158,1444099,3916,2223,3954,1313,860,4.96894047464661,12864
data/tij_pres_LH10.dat,73,244255,589.394067525864,0.031199728311146,1530990,0.000384975778761,3,2,5^3,average_alltime,18891,14,3.00629929596104,3740454,3258831,3554,2138,5694,1768,860,5.92001482187285,12864
data/tij_pres_LH10.dat,73,244255,898.855118989945,0.042360861444458,2313470,0.00038853113245,4,2,5^3,average_alltime,21219,14,3.05363117960319,4689577,4550595,2837,1642,7194,2199,932,6.62905886234036,12864
data/tij_pres_LH10.dat,73,244255,965.604989767075,0.043091975623308,2558407,0.0003774243073,5,2,5^3,average_alltime,22408,14,3.07492859692967,4976758,4922710,2166,1055,8010,2393,932,7.18310424848268,12864
data/tij_pres_LH10.dat,73,244255,989.853860855103,0.042787838715964,2636896,0.000375386007205,6,2,5^3,average_alltime,23134,14,3.0853721794761,5069290,5048408,1782,666,8369,2478,932,7.57032938532031,12864
data/tij_pres_LH10.dat,73,244255,1019.72802424431,0.043196002213086,2724742,0.000374247552335,7,2,5^3,average_alltime,23607,14,3.08904138602957,5162701,5154166,1607,465,8526,2550,932,7.81014105985513,12864
data/tij_pres_LH10.dat,73,244255,1012.93627023697,0.042272609558341,2727281,0.000371408839147,8,2,5^3,average_alltime,23962,14,3.08993406226525,5167408,5163881,1542,387,8593,2577,932,7.97212252733495,12864
data/tij_pres_LH10.dat,73,244255,1016.85220265388,0.042128359060939,2730483,0.000372407446834,9,2,5^3,average_alltime,24137,14,3.09110494261922,5171785,5170246,1508,344,8613,2576,932,8.07279280772258,12864
data/tij_pres_LH10.dat,73,244255,1012.08404922485,0.041719941020852,2732088,0.000370443429796,10,2,5^3,average_alltime,24259,14,3.09138876293334,5174061,5173403,1503,310,8628,2591,932,8.15264437940558,12864
data/tij_pres_LH10.dat,73,244255,1035.24848246574,0.042552035943349,2732338,0.000378887415271,11,2,5^3,average_alltime,24329,14,3.0911258169263,5174456,5174261,1495,303,8628,2592,932,8.20173455546878,12864
data/tij_pres_LH10.dat,73,244255,1024.14534759522,0.042031738799771,2732387,0.000374817091281,12,2,5^3,average_alltime,24366,14,3.09016662562587,5174555,5174516,1490,302,8629,2586,932,8.23183944841172,12864
data/tij_pres_LH10.dat,73,244255,1015.27988600731,0.041645673982005,2732436,0.000371565843082,13,2,5^3,average_alltime,24379,14,3.08979039337134,5174615,5174611,1490,300,8629,2590,932,8.24340621026293,12864
data/tij_pres_LH10.dat,73,244255,1018.52737522125,0.041773741908837,2734396,0.000372487150808,14,2,5^3,average_alltime,24382,14,3.08965630383069,5176577,5176577,1490,300,8628,2591,932,8.24620621770158,12864
data/tij_pres_LH10.dat,73,244255,1021.7218682766,0.041904760408359,2734396,0.000373655413582,15,2,5^3,average_alltime,24382,14,3.08965630383069,5176577,5176577,1490,300,8628,2591,932,8.24727257813141,12864
data/tij_pres_LH10.dat,73,244255,1016.03354549408,0.041671460318845,2734396,0.000371575128655,16,2,5^3,average_alltime,24382,14,3.08965630383069,5176577,5176577,1490,300,8628,2591,932,8.24727257813141,12864
data/tij_pres_LH10.dat,73,244255,1015.17955613136,0.041636434916388,2734396,0.000371262814944,17,2,5^3,average_alltime,24382,14,3.08965630383069,5176577,5176577,1490,300,8628,2591,932,8.24727257813141,12864
data/tij_pres_LH10.dat,73,244255,1018.97495317459,0.041792098809556,2734396,0.000372650835203,18,2,5^3,average_alltime,24382,14,3.08965630383069,5176577,5176577,1490,300,8628,2591,932,8.24727257813141,12864
data/tij_pres_LH10.dat,73,244255,1017.41306519508,0.041728039750434,2734396,0.000372079634843,19,2,5^3,average_alltime,24382,14,3.08965630383069,5176577,5176577,1490,300,8628,2591,932,8.24727257813141,12864
data/tij_pres_LH10.dat,73,244255,1015.11128854752,0.041633634999078,2734396,0.000371237848705,20,2,5^3,average_alltime,24382,14,3.08965630383069,5176577,5176577,1490,300,8628,2591,932,8.24727257813141,12864
data/tij_pres_LH10.dat,73,244255,1024.07640981674,0.042001329251774,2734396,0.000374516496446,21,2,5^3,average_alltime,24382,14,3.08965630383069,5176577,5176577,1490,300,8628,2591,932,8.24727257813141,12864
data/tij_pres_LH10.dat,73,244255,1016.53776097298,0.041692140143261,2734396,0.000371759526043,22,2,5^3,average_alltime,24382,14,3.08965630383069,5176577,5176577,1490,300,8628,2591,932,8.24727257813141,12864
data/tij_pres_LH10.dat,73,244255,1027.95672893524,0.042160476127276,2734396,0.000375935573683,23,2,5^3,average_alltime,24382,14,3.08965630383069,5176577,5176577,1490,300,8628,2591,932,8.24727257813141,12864
data/tij_pres_LH10.dat,73,244255,1030.88593935967,0.042280614361401,2734396,0.000377006819553,24,2,5^3,average_alltime,24382,14,3.08965630383069,5176577,5176577,1490,300,8628,2591,932,8.24727257813141,12864
data/tij_pres_LH10.dat,73,244255,1050.88007569313,0.043100651123498,2734396,0.000384318904684,25,2,5^3,average_alltime,24382,14,3.08965630383069,5176577,5176577,1490,300,8628,2591,932,8.24727257813141,12864
data/tij_pres_LH10.dat,73,244255,1016.8293902874,0.041704100987917,2734396,0.00037186617823,30,2,5^3,average_alltime,24382,14,3.08965630383069,5176577,5176577,1490,300,8628,2591,932,8.24727257813141,12864
data/tij_pres_LH10.dat,73,244255,1013.20771241188,0.041555561988839,2734396,0.000370541689065,35,2,5^3,average_alltime,24382,14,3.08965630383069,5176577,5176577,1490,300,8628,2591,932,8.24727257813141,12864
data/tij_pres_LH10.dat,73,244255,1018.33544969559,0.041765870301681,2734396,0.000372416961441,40,2,5^3,average_alltime,24382,14,3.08965630383069,5176577,5176577,1490,300,8628,2591,932,8.24727257813141,12864
data/tij_pres_LH10.dat,73,244255,1026.45058202744,0.042098703224815,2734396,0.000375384758472,45,2,5^3,average_alltime,24382,14,3.08965630383069,5176577,5176577,1490,300,8628,2591,932,8.24727257813141,12864
data/tij_pres_LH10.dat,73,244255,1042.26573729515,0.042747343831316,2734396,0.000381168542265,50,2,5^3,average_alltime,24382,14,3.08965630383069,5176577,5176577,1490,300,8628,2591,932,8.24727257813141,12864
data/tij_pres_LH10.dat,73,244255,1016.47840094566,0.041689705559251,2734396,0.000371737817399,55,2,5^3,average_alltime,24382,14,3.08965630383069,5176577,5176577,1490,300,8628,2591,932,8.24727257813141,12864
data/tij_pres_LH10.dat,73,244255,1016.30692410469,0.041682672631642,2734396,0.000371675106351,60,2,5^3,average_alltime,24382,14,3.08965630383069,5176577,5176577,1490,300,8628,2591,932,8.24727257813141,12864
data/tij_pres_LH10.dat,73,244255,1026.28556680679,0.042091935313214,2734396,0.000375324410512,65,2,5^3,average_alltime,24382,14,3.08965630383069,5176577,5176577,1490,300,8628,2591,932,8.24727257813141,12864
data/tij_pres_LH10.dat,73,244255,1015.4921476841,0.041649255503408,2734396,0.000371377133262,70,2,5^3,average_alltime,24382,14,3.08965630383069,5176577,5176577,1490,300,8628,2591,932,8.24727257813141,12864
data/tij_pres_LH10.dat,73,244255,1016.16680288315,0.041676925719102,2734396,0.000371623862412,75,2,5^3,average_alltime,24382,14,3.08965630383069,5176577,5176577,1490,300,8628,2591,932,8.24727257813141,12864
data/tij_pres_LH10.dat,73,244255,1022.78898620605,0.041948527036587,2734396,0.000374045670856,80,2,5^3,average_alltime,24382,14,3.08965630383069,5176577,5176577,1490,300,8628,2591,932,8.24727257813141,12864
data/tij_pres_LH10.dat,73,244255,1023.00244140625,0.041957281658857,2734396,0.000374123733873,85,2,5^3,average_alltime,24382,14,3.08965630383069,5176577,5176577,1490,300,8628,2591,932,8.24727257813141,12864
data/tij_pres_LH10.dat,73,244255,1020.14292740822,0.041840001944394,2734396,0.000373077976785,90,2,5^3,average_alltime,24382,14,3.08965630383069,5176577,5176577,1490,300,8628,2591,932,8.24727257813141,12864
data/tij_pres_LH10.dat,73,244255,1048.1746532917,0.042989691300619,2734396,0.000383329500662,95,2,5^3,average_alltime,24382,14,3.08965630383069,5176577,5176577,1490,300,8628,2591,932,8.24727257813141,12864
data/tij_pres_LH10.dat,73,244255,1021.11154603958,0.041879728735936,2734396,0.000373432211735,100,2,5^3,average_alltime,24382,14,3.08965630383069,5176577,5176577,1490,300,8628,2591,932,8.24727257813141,12864
data/tij_pres_LH10.dat,73,244255,1019.04581093788,0.04179500496013,2734396,0.0003726767487,105,2,5^3,average_alltime,24382,14,3.08965630383069,5176577,5176577,1490,300,8628,2591,932,8.24727257813141,12864
data/tij_pres_LH10.dat,73,244255,1019.88899302483,0.041829587114463,2734396,0.000372985110066,110,2,5^3,average_alltime,24382,14,3.08965630383069,5176577,5176577,1490,300,8628,2591,932,8.24727257813141,12864
data/tij_pres_LH10.dat,73,244255,1016.36808490753,0.041685181072411,2734396,0.000371697473558,115,2,5^3,average_alltime,24382,14,3.08965630383069,5176577,5176577,1490,300,8628,2591,932,8.24727257813141,12864
data/tij_pres_LH10.dat,73,244255,1021.74942445755,0.04190589059378,2734396,0.000373665491194,120,2,5^3,average_alltime,24382,14,3.08965630383069,5176577,5176577,1490,300,8628,2591,932,8.24727257813141,12864
data/tij_pres_LH10.dat,73,244255,1021.74190378189,0.041905582141822,2734396,0.000373662740796,125,2,5^3,average_alltime,24382,14,3.08965630383069,5176577,5176577,1490,300,8628,2591,932,8.24727257813141,12864


==> consequtive_d_values_average_alltime.csv <==
filename, n, m, runtime, time per clique, num timestamps iterated, time per timestamp, c, delta, delta factor, mode, num_cliques, largest_clique, avg_size, candidate_sets,overall_cliques, lifetime_1, lifetime_2, lifetime_3, lifetime_4, max_lifetime, average_lifetime, timestamp
data/tij_pres_LH10.dat,73,150126,421.147685289383,0.011389449800941,1025618,0.000410628211761,5,0,0,average_alltime,36977,14,2.78922032614869,1677688,1676161,15361,6257,3229,2027,683,4.74340806447251,12960
data/tij_pres_LH10.dat,73,205306,617.057197093964,0.025237513173577,1762821,0.000350039622341,5,1,60,average_alltime,24450,14,2.94961145194274,3384475,3362305,538,10662,3294,2723,836,5.66302658486708,12882
data/tij_pres_LH10.dat,73,244255,966.827246427536,0.043146521172239,2558407,0.00037790204859,5,2,120,average_alltime,22408,14,3.07492859692967,4976758,4922710,2166,1055,8010,2393,932,7.18310424848268,12864
data/tij_pres_LH10.dat,73,275985,1142.88658213615,0.054975543899955,2880403,0.000396780097138,5,3,180,average_alltime,20789,14,3.17095579392948,6037855,5939454,2353,1674,1077,6143,977,8.40925489441532,12864
data/tij_pres_LH10.dat,73,303287,1393.8283894062,0.072174212376046,3244528,0.000429593577065,5,4,240,average_alltime,19312,14,3.25393537696769,7340748,7188553,2420,1646,1290,1043,1127,9.5497618061309,12864
data/tij_pres_LH10.dat,73,327644,1800.39086580277,0.100715532882231,3818038,0.000471548702711,5,5,300,average_alltime,17876,14,3.31774446184829,8988399,8770806,2273,1651,1291,1036,1362,10.6120496755426,12875
data/tij_pres_LH10.dat,73,349725,2218.80141758919,0.134440221618346,4382886,0.000506242101115,5,6,360,average_alltime,16504,14,3.36572952011634,10463063,10172674,2069,1549,1291,1005,1665,11.5792535142996,12876
data/tij_pres_LH10.dat,73,370186,2345.1374642849,0.153236896516264,4504084,0.000520669122575,5,7,420,average_alltime,15304,14,3.41681913225301,11383355,11007782,1985,1455,1165,932,1666,12.4020517511762,12890
data/tij_pres_LH10.dat,73,389291,2564.62749552727,0.180798554496106,4572634,0.000560864371723,5,8,480,average_alltime,14185,14,3.45202678886147,12397863,11921118,1828,1369,1041,852,1667,13.3289390200916,12912
data/tij_pres_LH10.dat,73,407336,2621.55821847916,0.19932772342451,4658571,0.000562738706457,5,9,540,average_alltime,13152,14,3.49285279805353,13318018,12729675,1621,1274,980,774,1630,14.2627737226277,12915
data/tij_pres_LH10.dat,73,424552,3162.4982790947,0.257742321034612,5190114,0.000609331178293,5,10,600,average_alltime,12270,14,3.52298288508557,15113313,14418815,1563,1160,868,698,1749,15.1462102689487,12950
data/tij_pres_LH10.dat,73,440940,3371.60318779945,0.295962358479587,5342495,0.000631091500844,5,11,660,average_alltime,11392,14,3.54020365168539,16312897,15498333,1431,1043,783,644,1749,16.1006846910112,12949
data/tij_pres_LH10.dat,73,456615,4073.73491430283,0.382294943159049,5882761,0.000692486897615,5,12,720,average_alltime,10656,14,3.5556493993994,18312794,17371959,1274,937,770,613,1749,17.1228415915916,12948

